Constant Composition Distribution Matching

Distribution matching transforms independent and Bernoulli(1/2) distributed input bits into a sequence of output symbols with a desired distribution. Fixed-to-fixed length, invertible, and low complexity encoders and decoders based on constant composition and arithmetic coding are presented. Asymptotically in the blocklength, the encoder achieves the maximum rate, namely the entropy of the desired distribution. Furthermore, the normalized divergence of the encoder output and the desired distribution goes to zero in the blocklength.

==> results/capacity.txt <==
snr capacity bound
-2 0.35286 0.098245
-1.75 0.36921 0.11459
-1.5 0.38613 0.13152
-1.25 0.40363 0.14902
-1 0.42172 0.16711
-0.75 0.4404 0.18579
-0.5 0.45967 0.20506
-0.25 0.47954 0.22492
0 0.5 0.24539
0.25 0.52106 0.26645
0.5 0.54272 0.2881
0.75 0.56497 0.31036
1 0.58782 0.3332
1.25 0.61125 0.35664
1.5 0.63528 0.38066
1.75 0.65988 0.40526
2 0.68505 0.43044
2.25 0.71079 0.45618
2.5 0.7371 0.48248
2.75 0.76395 0.50933
3 0.79134 0.53673
3.25 0.81927 0.56465
3.5 0.84771 0.5931
3.75 0.87667 0.62205
4 0.90612 0.65151
4.25 0.93606 0.68145
4.5 0.96648 0.71187
4.75 0.99736 0.74274
5 1.0287 0.77407
5.25 1.0605 0.80584
5.5 1.0926 0.83802
5.75 1.1252 0.87062
6 1.1582 0.90361
6.25 1.1916 0.93699
6.5 1.2254 0.97074
6.75 1.2595 1.0048
7 1.2939 1.0393
7.25 1.3287 1.0741
7.5 1.3638 1.1092
7.75 1.3992 1.1446
8 1.4349 1.1803
8.25 1.4709 1.2163
8.5 1.5071 1.2525
8.75 1.5436 1.289
9 1.5804 1.3258
9.25 1.6174 1.3628
9.5 1.6546 1.4
9.75 1.6921 1.4375
10 1.7297 1.4751
10.25 1.7676 1.5129
10.5 1.8056 1.551
10.75 1.8438 1.5892
11 1.8822 1.6276
11.25 1.9207 1.6661
11.5 1.9594 1.7048
11.75 1.9983 1.7437
12 2.0373 1.7827
12.25 2.0764 1.8218
12.5 2.1157 1.8611
12.75 2.155 1.9004
13 2.1945 1.9399
13.25 2.2341 1.9795
13.5 2.2738 2.0192
13.75 2.3136 2.059
14 2.3535 2.0989
14.25 2.3935 2.1389
14.5 2.4335 2.1789
14.75 2.4737 2.2191
15 2.5139 2.2593
15.25 2.5542 2.2996
15.5 2.5945 2.3399
15.75 2.635 2.3803
16 2.6754 2.4208
16.25 2.716 2.4614
16.5 2.7566 2.5019
16.75 2.7972 2.5426
17 2.8379 2.5833
17.25 2.8786 2.624
17.5 2.9194 2.6648
17.75 2.9602 2.7056
18 3.0011 2.7465
18.25 3.042 2.7874
18.5 3.0829 2.8283
18.75 3.1239 2.8692
19 3.1649 2.9102
19.25 3.2059 2.9513
19.5 3.2469 2.9923
19.75 3.288 3.0334
20 3.3291 3.0745
20.25 3.3702 3.1156
20.5 3.4114 3.1568
20.75 3.4525 3.1979
21 3.4937 3.2391
21.25 3.5349 3.2803
21.5 3.5762 3.3215
21.75 3.6174 3.3628
22 3.6587 3.404
22.25 3.6999 3.4453
22.5 3.7412 3.4866
22.75 3.7825 3.5279
23 3.8238 3.5692
23.25 3.8651 3.6105
23.5 3.9065 3.6519
23.75 3.9478 3.6932
24 3.9892 3.7346
24.25 4.0305 3.7759
24.5 4.0719 3.8173
24.75 4.1133 3.8587
25 4.1547 3.9001
25.25 4.1961 3.9415
25.5 4.2375 3.9829
25.75 4.2789 4.0243
26 4.3203 4.0657
26.25 4.3617 4.1071
26.5 4.4032 4.1486
26.75 4.4446 4.19
27 4.486 4.2314
27.25 4.5275 4.2729
27.5 4.5689 4.3143
27.75 4.6104 4.3558
28 4.6518 4.3972
28.25 4.6933 4.4387
28.5 4.7348 4.4802
28.75 4.7762 4.5216
29 4.8177 4.5631
29.25 4.8592 4.6046
29.5 4.9007 4.646
29.75 4.9421 4.6875
30 4.9836 4.729
30.25 5.0251 4.7705
30.5 5.0666 4.812
30.75 5.1081 4.8535
31 5.1496 4.8949
31.25 5.1911 4.9364
31.5 5.2325 4.9779
31.75 5.274 5.0194
32 5.3155 5.0609
32.25 5.357 5.1024
32.5 5.3985 5.1439
32.75 5.44 5.1854
33 5.4815 5.2269
33.25 5.523 5.2684
33.5 5.5646 5.3099
33.75 5.6061 5.3514
34 5.6476 5.393
34.25 5.6891 5.4345
34.5 5.7306 5.476
34.75 5.7721 5.5175
35 5.8136 5.559
35.25 5.8551 5.6005
35.5 5.8966 5.642
35.75 5.9381 5.6835
36 5.9797 5.725
36.25 6.0212 5.7666
36.5 6.0627 5.8081
36.75 6.1042 5.8496
37 6.1457 5.8911
37.25 6.1872 5.9326
37.5 6.2287 5.9741
37.75 6.2703 6.0156
38 6.3118 6.0572
38.25 6.3533 6.0987
38.5 6.3948 6.1402
38.75 6.4363 6.1817
39 6.4779 6.2232
39.25 6.5194 6.2648
39.5 6.5609 6.3063
39.75 6.6024 6.3478
40 6.6439 6.3893
40.25 6.6854 6.4308
40.5 6.727 6.4724
40.75 6.7685 6.5139
41 6.81 6.5554
41.25 6.8515 6.5969
41.5 6.8931 6.6384
41.75 6.9346 6.68
42 6.9761 6.7215


==> results/denben32.txt <==
snr rate
18.814 3
19.417 3.1
20.022 3.2
20.626 3.3
21.233 3.4
21.839 3.5
22.452 3.6
23.079 3.7
23.719 3.8
24.39 3.9


==> results/denben64.txt <==
snr rate
27.431 4.4
28.021 4.5
28.62 4.6
29.229 4.7
29.838 4.8
30.449 4.9


==> results/em_16ask.txt <==
snr mi rate
12 2.0372 2.1073
12.25 2.0763 2.1274
12.5 2.1155 2.1477
12.75 2.1548 2.168
13 2.1942 2.1884
13.25 2.2337 2.2088
13.5 2.2733 2.2293
13.75 2.3129 2.2499
14 2.3527 2.2706
14.25 2.3924 2.2913
14.5 2.4323 2.312
14.75 2.4721 2.3326
15 2.512 2.3534
15.25 2.5518 2.3741
15.5 2.5917 2.3948
15.75 2.6315 2.4154
16 2.6713 2.436
16.25 2.711 2.4565
16.5 2.7507 2.4769
16.75 2.7903 2.4972
17 2.8297 2.5174
17.25 2.869 2.5374
17.5 2.9082 2.5572
17.75 2.9472 2.5768
18 2.986 2.5963
18.25 3.0245 2.6154
18.5 3.0628 2.6343
18.75 3.1007 2.653
19 3.1384 2.6713
19.25 3.1757 2.6893
19.5 3.2126 2.7069
19.75 3.249 2.7242
20 3.285 2.741
20.25 3.3205 2.7574
20.5 3.3555 2.7734
20.75 3.3899 2.7889
21 3.4236 2.8039
21.25 3.4567 2.8184
21.5 3.4891 2.8324
21.75 3.5207 2.8458
22 3.5515 2.8587
22.25 3.5815 2.871
22.5 3.6107 2.8827
22.75 3.6389 2.8938
23 3.6661 2.9043
23.25 3.6924 2.9142
23.5 3.7176 2.9235
23.75 3.7418 2.9321
24 3.7649 2.9402
24.25 3.7868 2.9476
24.5 3.8076 2.9544
24.75 3.8273 2.9607
25 3.8457 2.9663
25.25 3.863 2.9714
25.5 3.8791 2.976
25.75 3.894 2.98
26 3.9077 2.9836
26.25 3.9202 2.9866
26.5 3.9316 2.9893
26.75 3.9418 2.9915
27 3.951 2.9934
27.25 3.9591 2.9949
27.5 3.9662 2.9962
27.75 3.9724 2.9972
28 3.9778 2.998
28.25 3.9823 2.9986
28.5 3.9861 2.999
28.75 3.9893 2.9993
29 3.9918 2.9996
29.25 3.9939 2.9997
29.5 3.9955 2.9998
29.75 3.9967 2.9999
30 3.9977 2.9999
30.25 3.9984 3
30.5 3.9989 3
30.75 3.9993 3
31 3.9995 3
31.25 3.9997 3
31.5 3.9998 3
31.75 3.9999 3
32 3.9999 3
32.25 4 3


==> results/em_32ask.txt <==
snr mi rate
18 3.0009 3.0644
18.25 3.0418 3.0859
18.5 3.0827 3.1077
18.75 3.1236 3.1293
19 3.1645 3.151
19.25 3.2054 3.1728
19.5 3.2463 3.1945
19.75 3.2873 3.2163
20 3.3282 3.238
20.25 3.3691 3.2598
20.5 3.41 3.2816
20.75 3.4508 3.3033
21 3.4916 3.325
21.25 3.5324 3.3467
21.5 3.5731 3.3682
21.75 3.6137 3.3897
22 3.6543 3.4112
22.25 3.6947 3.4325
22.5 3.735 3.4537
22.75 3.7752 3.4747
23 3.8152 3.4956
23.25 3.8551 3.5164
23.5 3.8947 3.5369
23.75 3.9342 3.5572
24 3.9734 3.5773
24.25 4.0123 3.5972
24.5 4.051 3.6168
24.75 4.0893 3.6361
25 4.1273 3.655
25.25 4.1649 3.6736
25.5 4.2021 3.6919
25.75 4.2389 3.7098
26 4.2751 3.7272
26.25 4.3109 3.7442
26.5 4.3461 3.7608
26.75 4.3807 3.7769
27 4.4147 3.7925
27.25 4.448 3.8076
27.5 4.4806 3.8222
27.75 4.5124 3.8362
28 4.5435 3.8497
28.25 4.5737 3.8625
28.5 4.603 3.8748
28.75 4.6315 3.8864
29 4.659 3.8975
29.25 4.6855 3.9079
29.5 4.711 3.9177
29.75 4.7354 3.9268
30 4.7588 3.9354
30.25 4.7811 3.9433
30.5 4.8022 3.9506
30.75 4.8221 3.9572
31 4.8409 3.9633
31.25 4.8585 3.9687
31.5 4.8749 3.9736
31.75 4.8901 3.978
32 4.9041 3.9818
32.25 4.917 3.9852
32.5 4.9286 3.9881
32.75 4.9392 3.9905
33 4.9487 3.9926
33.25 4.9571 3.9943
33.5 4.9645 3.9957
33.75 4.9709 3.9968
34 4.9765 3.9977
34.25 4.9813 3.9984
34.5 4.9852 3.9989
34.75 4.9885 3.9992
35 4.9912 3.9995
35.25 4.9934 3.9997
35.5 4.9951 3.9998
35.75 4.9965 3.9999
36 4.9975 3.9999
36.25 4.9983 4
36.5 4.9988 4
36.75 4.9992 4
37 4.9995 4
37.25 4.9997 4
37.5 4.9998 4
37.75 4.9999 4
38 4.9999 4
38.25 5 4


==> results/em_4ask.txt <==
snr mi rate
0 0.49982 0.54402
0.25 0.52085 0.55014
0.5 0.54246 0.55709
0.75 0.56467 0.56348
1 0.58745 0.57081
1.25 0.61081 0.57821
1.5 0.63474 0.58568
1.75 0.65923 0.59397
2 0.68427 0.60199
2.25 0.70986 0.6109
2.5 0.73597 0.61982
2.75 0.76259 0.62927
3 0.78971 0.63874
3.25 0.81731 0.64857
3.5 0.84537 0.65849
3.75 0.87386 0.66891
4 0.90278 0.67937
4.25 0.93208 0.69014
4.5 0.96175 0.70077
4.75 0.99176 0.71164
5 1.0221 0.72274
5.25 1.0527 0.73383
5.5 1.0835 0.74496
5.75 1.1145 0.75605
6 1.1457 0.76728
6.25 1.177 0.77832
6.5 1.2084 0.78949
6.75 1.2398 0.80045
7 1.2713 0.81133
7.25 1.3026 0.82207
7.5 1.3339 0.83265
7.75 1.365 0.84306
8 1.3959 0.85318
8.25 1.4265 0.86308
8.5 1.4567 0.87276
8.75 1.4866 0.88214
9 1.5161 0.89123
9.25 1.545 0.89993
9.5 1.5734 0.90824
9.75 1.6012 0.91633
10 1.6283 0.92396
10.25 1.6547 0.93121
10.5 1.6803 0.93808
10.75 1.705 0.94452
11 1.7289 0.95058
11.25 1.7518 0.95621
11.5 1.7738 0.96144
11.75 1.7947 0.96627
12 1.8146 0.97069
12.25 1.8334 0.97473
12.5 1.851 0.97838
12.75 1.8676 0.98166
13 1.883 0.98458
13.25 1.8973 0.98717
13.5 1.9105 0.98943
13.75 1.9225 0.99139
14 1.9335 0.99308
14.25 1.9433 0.99452
14.5 1.9521 0.99571
14.75 1.96 0.9967
15 1.9669 0.99751
15.25 1.9728 0.99814
15.5 1.978 0.99865
15.75 1.9824 0.99904
16 1.9861 0.99933
16.25 1.9892 0.99955
16.5 1.9917 0.9997
16.75 1.9937 0.99981
17 1.9953 0.99988
17.25 1.9966 0.99993
17.5 1.9975 0.99996
17.75 1.9983 0.99998
18 1.9988 0.99999
18.25 1.9992 0.99999
18.5 1.9995 1
18.75 1.9997 1
19 1.9998 1
19.25 1.9999 1
19.5 1.9999 1
19.75 2 1


==> results/em_64ask.txt <==
snr mi rate
24 3.989 4.0478
24.25 4.0304 4.0699
24.5 4.0717 4.0919
24.75 4.113 4.1141
25 4.1543 4.1362
25.25 4.1956 4.1584
25.5 4.2369 4.1805
25.75 4.2781 4.2027
26 4.3194 4.2248
26.25 4.3606 4.2469
26.5 4.4017 4.269
26.75 4.4428 4.291
27 4.4839 4.313
27.25 4.5249 4.335
27.5 4.5658 4.3569
27.75 4.6066 4.3787
28 4.6473 4.4004
28.25 4.6879 4.4219
28.5 4.7284 4.4434
28.75 4.7687 4.4647
29 4.8089 4.4859
29.25 4.8489 4.5069
29.5 4.8887 4.5277
29.75 4.9282 4.5482
30 4.9676 4.5686
30.25 5.0066 4.5887
30.5 5.0453 4.6085
30.75 5.0838 4.628
31 5.1218 4.6473
31.25 5.1595 4.6661
31.5 5.1968 4.6846
31.75 5.2336 4.7027
32 5.2699 4.7205
32.25 5.3058 4.7377
32.5 5.341 4.7546
32.75 5.3757 4.7709
33 5.4098 4.7868
33.25 5.4432 4.8022
33.5 5.4758 4.817
33.75 5.5078 4.8313
34 5.5389 4.845
34.25 5.5692 4.8581
34.5 5.5987 4.8706
34.75 5.6273 4.8826
35 5.6549 4.8939
35.25 5.6815 4.9045
35.5 5.7072 4.9146
35.75 5.7317 4.924
36 5.7552 4.9328
36.25 5.7777 4.9409
36.5 5.7989 4.9484
36.75 5.819 4.9553
37 5.838 4.9615
37.25 5.8558 4.9672
37.5 5.8724 4.9723
37.75 5.8878 4.9769
38 5.902 4.9809
38.25 5.915 4.9844
38.5 5.9269 4.9874
38.75 5.9376 4.99
39 5.9473 4.9921
39.25 5.9558 4.9939
39.5 5.9634 4.9954
39.75 5.97 4.9966
40 5.9757 4.9975
40.25 5.9806 4.9982
40.5 5.9847 4.9988
40.75 5.9881 4.9992
41 5.9909 4.9995
41.25 5.9931 4.9997
41.5 5.9949 4.9998
41.75 5.9963 4.9999
42 5.9974 4.9999


==> results/em_8ask.txt <==
snr mi rate
5 1.0286 1.1691
5.25 1.0604 1.194
5.5 1.0926 1.1986
5.75 1.1251 1.2134
6 1.1581 1.2289
6.25 1.1915 1.2447
6.5 1.2252 1.2604
6.75 1.2592 1.277
7 1.2936 1.293
7.25 1.3283 1.3097
7.5 1.3633 1.3265
7.75 1.3986 1.3434
8 1.4341 1.3606
8.25 1.4699 1.3778
8.5 1.506 1.3953
8.75 1.5422 1.413
9 1.5786 1.4306
9.25 1.6153 1.4484
9.5 1.652 1.4662
9.75 1.6889 1.484
10 1.726 1.502
10.25 1.7631 1.5199
10.5 1.8003 1.5378
10.75 1.8375 1.5557
11 1.8747 1.5735
11.25 1.912 1.5912
11.5 1.9492 1.6088
11.75 1.9863 1.6262
12 2.0233 1.6436
12.25 2.0602 1.6607
12.5 2.0969 1.6777
12.75 2.1334 1.6943
13 2.1697 1.7108
13.25 2.2057 1.7269
13.5 2.2414 1.7427
13.75 2.2767 1.7582
14 2.3116 1.7733
14.25 2.3461 1.7881
14.5 2.3801 1.8024
14.75 2.4135 1.8163
15 2.4463 1.8297
15.25 2.4786 1.8427
15.5 2.5101 1.8552
15.75 2.5409 1.8671
16 2.571 1.8786
16.25 2.6002 1.8895
16.5 2.6286 1.8998
16.75 2.656 1.9096
17 2.6825 1.9188
17.25 2.7081 1.9275
17.5 2.7325 1.9356
17.75 2.756 1.9431
18 2.7783 1.9501
18.25 2.7995 1.9565
18.5 2.8195 1.9623
18.75 2.8384 1.9676
19 2.8561 1.9724
19.25 2.8726 1.9767
19.5 2.888 1.9805
19.75 2.9021 1.9839
20 2.9151 1.9868
20.25 2.9269 1.9894
20.5 2.9375 1.9915
20.75 2.9471 1.9933
21 2.9557 1.9949
21.25 2.9632 1.9961
21.5 2.9698 1.9971
21.75 2.9754 1.9979
22 2.9803 1.9985
22.25 2.9844 1.9989
22.5 2.9878 1.9993
22.75 2.9906 1.9995
23 2.9929 1.9997
23.25 2.9947 1.9998
23.5 2.9961 1.9999
23.75 2.9972 1.9999
24 2.998 2
24.25 2.9987 2
24.5 2.9991 2
24.75 2.9994 2
25 2.9996 2
25.25 2.9998 2
25.5 2.9999 2
25.75 2.9999 2
26 2.9999 2
26.25 3 2


==> results/operating_points.txt <==
snr mi
0.73126 0.563
6.9916 1.2924
12.924 2.1822
18.825 3.1358
24.764 4.1153


==> results/performance2_ir32-5u6.txt <==
32ASK cr gamma SNR rate Pe dev gap
32 0.83333 0.16667 18.742 3 0.009 0.0058534 -0.74821
32 0.83333 0.16667 19.042 3.05 0.008 0.0055214 -0.74321
32 0.83333 0.16667 19.35 3.1 0.018 0.0082402 -0.74588
32 0.83333 0.16667 19.655 3.15 0.017 0.0080122 -0.74587
32 0.83333 0.16667 19.959 3.2 0.013 0.0070207 -0.74507
32 0.83333 0.16667 20.263 3.25 0.009 0.0058534 -0.74404
32 0.83333 0.16667 20.567 3.3 0.022 0.0090914 -0.74393
32 0.83333 0.16667 20.871 3.35 0.014 0.007282 -0.74405
32 0.83333 0.16667 21.177 3.4 0.018 0.0082402 -0.74605
32 0.83333 0.16667 21.481 3.45 0.017 0.0080122 -0.74646
32 0.83333 0.16667 21.787 3.5 0.019 0.0084617 -0.74849
32 0.83333 0.16667 22.095 3.55 0.024 0.0094859 -0.7534
32 0.83333 0.16667 22.402 3.6 0.016 0.0077769 -0.757
32 0.83333 0.16667 22.713 3.65 0.026 0.0098631 -0.76533
32 0.83333 0.16667 23.025 3.7 0.021 0.0088869 -0.77487
32 0.83333 0.16667 23.344 3.75 0.031 0.010742 -0.7911
32 0.83333 0.16667 23.67 3.8 0.023 0.0092909 -0.8146
32 0.83333 0.16667 23.999 3.85 0.022 0.0090914 -0.8402
32 0.83333 0.16667 24.341 3.9 0.032 0.010908 -0.8806
32 0.83333 0.16667 24.699 3.95 0.022 0.0090914 -0.93567
32 0.83333 0.16667 25.074 4 0.021 0.0088869 -1.009


==> results/performance2_ir64-9u10.txt <==
64ASK cr gamma SNR rate Pe dev gap
64 0.9 0.4 24.996 4 0.014 0.007282 -0.93105
64 0.9 0.4 25.303 4.05 0.006 0.0047865 -0.93562
64 0.9 0.4 25.603 4.1 0.012 0.0067487 -0.93295
64 0.9 0.4 25.904 4.15 0.012 0.0067487 -0.93187
64 0.9 0.4 26.204 4.2 0.017 0.0080122 -0.93081
64 0.9 0.4 26.508 4.25 0.01 0.0061669 -0.93285
64 0.9 0.4 26.807 4.3 0.011 0.0064646 -0.93001
64 0.9 0.4 27.111 4.35 0.009 0.0058534 -0.93142
64 0.9 0.4 27.416 4.4 0.017 0.0080122 -0.93512
64 0.9 0.4 27.713 4.45 0.013 0.0070207 -0.93035
64 0.9 0.4 28.016 4.5 0.015 0.0075338 -0.9314
64 0.9 0.4 28.321 4.55 0.009 0.0058534 -0.93514
64 0.9 0.4 28.62 4.6 0.013 0.0070207 -0.93248
64 0.9 0.4 28.927 4.65 0.011 0.0064646 -0.93792
64 0.9 0.4 29.227 4.7 0.017 0.0080122 -0.93639
64 0.9 0.4 29.536 4.75 0.008 0.0055214 -0.94424
64 0.9 0.4 29.839 4.8 0.008 0.0055214 -0.9457
64 0.9 0.4 30.15 4.85 0.012 0.0067487 -0.95556
64 0.9 0.4 30.46 4.9 0.016 0.0077769 -0.96349
64 0.9 0.4 30.771 4.95 0.007 0.0051674 -0.97401
64 0.9 0.4 31.093 5 0.011 0.0064646 -0.99449


==> results/performance_uniform.txt <==
snr rate
20.4 3
21.3 3
21.3 3.2
22.099 3.2
22.099 3.3333
23.601 3.3333
23.601 3.5556
23.899 3.5556
23.899 3.6
26.501 3.6
26.501 4
27.301 4
27.301 4.1667
29.1 4.1667
29.1 4.4444
29.4 4.4444
29.4 4.5
32.5 4.5
32.5 5
34.6 5
34.6 5.3333
34.997 5.3333
34.997 5.4


==> results/uncertainity.txt <==
snr capacity mi rate entropy
5 1.0287 1.0286 1.1691 2.1691
5.25 1.0605 1.0604 1.194 2.194
5.5 1.0926 1.0926 1.1986 2.1986
5.75 1.1252 1.1251 1.2134 2.2134
6 1.1582 1.1581 1.2289 2.2289
6.25 1.1916 1.1915 1.2447 2.2447
6.5 1.2254 1.2252 1.2604 2.2604
6.75 1.2595 1.2592 1.277 2.277
7 1.2939 1.2936 1.293 2.293
7.25 1.3287 1.3283 1.3097 2.3097
7.5 1.3638 1.3633 1.3265 2.3265
7.75 1.3992 1.3986 1.3434 2.3434
8 1.4349 1.4341 1.3606 2.3606
8.25 1.4709 1.4699 1.3778 2.3778
8.5 1.5071 1.506 1.3953 2.3953
8.75 1.5436 1.5422 1.413 2.413
9 1.5804 1.5786 1.4306 2.4306
9.25 1.6174 1.6153 1.4484 2.4484
9.5 1.6546 1.652 1.4662 2.4662
9.75 1.6921 1.6889 1.484 2.484
10 1.7297 1.726 1.502 2.502
10.25 1.7676 1.7631 1.5199 2.5199
10.5 1.8056 1.8003 1.5378 2.5378
10.75 1.8438 1.8375 1.5557 2.5557
11 1.8822 1.8747 1.5735 2.5735
11.25 1.9207 1.912 1.5912 2.5912
11.5 1.9594 1.9492 1.6088 2.6088
11.75 1.9983 1.9863 1.6262 2.6262
12 2.0373 2.0233 1.6436 2.6436
12.25 2.0764 2.0602 1.6607 2.6607
12.5 2.1157 2.0969 1.6777 2.6777
12.75 2.155 2.1334 1.6943 2.6943
13 2.1945 2.1697 1.7108 2.7108
13.25 2.2341 2.2057 1.7269 2.7269
13.5 2.2738 2.2414 1.7427 2.7427
13.75 2.3136 2.2767 1.7582 2.7582
14 2.3535 2.3116 1.7733 2.7733
14.25 2.3935 2.3461 1.7881 2.7881
14.5 2.4335 2.3801 1.8024 2.8024
14.75 2.4737 2.4135 1.8163 2.8163
15 2.5139 2.4463 1.8297 2.8297
15.25 2.5542 2.4786 1.8427 2.8427
15.5 2.5945 2.5101 1.8552 2.8552
15.75 2.635 2.5409 1.8671 2.8671
16 2.6754 2.571 1.8786 2.8786
16.25 2.716 2.6002 1.8895 2.8895
16.5 2.7566 2.6286 1.8998 2.8998
16.75 2.7972 2.656 1.9096 2.9096
17 2.8379 2.6825 1.9188 2.9188
17.25 2.8786 2.7081 1.9275 2.9275
17.5 2.9194 2.7325 1.9356 2.9356
17.75 2.9602 2.756 1.9431 2.9431
18 3.0011 2.7783 1.9501 2.9501
18.25 3.042 2.7995 1.9565 2.9565
18.5 3.0829 2.8195 1.9623 2.9623
18.75 3.1239 2.8384 1.9676 2.9676
19 3.1649 2.8561 1.9724 2.9724
19.25 3.2059 2.8726 1.9767 2.9767
19.5 3.2469 2.888 1.9805 2.9805
19.75 3.288 2.9021 1.9839 2.9839
20 3.3291 2.9151 1.9868 2.9868
20.25 3.3702 2.9269 1.9894 2.9894
20.5 3.4114 2.9375 1.9915 2.9915
20.75 3.4525 2.9471 1.9933 2.9933
21 3.4937 2.9557 1.9949 2.9949
21.25 3.5349 2.9632 1.9961 2.9961
21.5 3.5762 2.9698 1.9971 2.9971
21.75 3.6174 2.9754 1.9979 2.9979
22 3.6587 2.9803 1.9985 2.9985
22.25 3.6999 2.9844 1.9989 2.9989
22.5 3.7412 2.9878 1.9993 2.9993
22.75 3.7825 2.9906 1.9995 2.9995
23 3.8238 2.9929 1.9997 2.9997
23.25 3.8651 2.9947 1.9998 2.9998
23.5 3.9065 2.9961 1.9999 2.9999
23.75 3.9478 2.9972 1.9999 2.9999
24 3.9892 2.998 2 3
24.25 4.0305 2.9987 2 3
24.5 4.0719 2.9991 2 3
24.75 4.1133 2.9994 2 3
25 4.1547 2.9996 2 3
25.25 4.1961 2.9998 2 3
25.5 4.2375 2.9999 2 3
25.75 4.2789 2.9999 2 3
26 4.3203 2.9999 2 3


==> results/uniform_bounds_16ask.txt <==
snr rate bound bicm_brgc bicm_nbc
0 0.4961 0.23977 0.41449 0.43191
0.25 0.51662 0.26067 0.43275 0.44728
0.5 0.53767 0.28215 0.45156 0.46288
0.75 0.55925 0.30422 0.4709 0.47871
1 0.58135 0.32687 0.49078 0.49475
1.25 0.60397 0.35009 0.5112 0.511
1.5 0.62709 0.3739 0.53214 0.52744
1.75 0.65072 0.39826 0.55361 0.54407
2 0.67483 0.42319 0.5756 0.56089
2.25 0.69942 0.44867 0.5981 0.57789
2.5 0.72447 0.4747 0.62111 0.59506
2.75 0.74998 0.50125 0.64462 0.61242
3 0.77594 0.52834 0.66863 0.62994
3.25 0.80233 0.55593 0.69313 0.64765
3.5 0.82915 0.58403 0.71812 0.66553
3.75 0.85637 0.61262 0.74359 0.6836
4 0.884 0.64168 0.76953 0.70186
4.25 0.91202 0.67121 0.79594 0.72031
4.5 0.94041 0.70119 0.82282 0.73896
4.75 0.96917 0.7316 0.85017 0.75783
5 0.99829 0.76244 0.87796 0.77691
5.25 1.0278 0.79368 0.90621 0.79622
5.5 1.0576 0.82532 0.93489 0.81575
5.75 1.0877 0.85734 0.96402 0.83552
6 1.1182 0.88971 0.99357 0.85553
6.25 1.1489 0.92244 1.0235 0.87579
6.5 1.18 0.9555 1.0539 0.89629
6.75 1.2113 0.98887 1.0847 0.91704
7 1.243 1.0225 1.1159 0.93804
7.25 1.2749 1.0565 1.1474 0.95929
7.5 1.307 1.0907 1.1793 0.98078
7.75 1.3395 1.1252 1.2115 1.0025
8 1.3722 1.16 1.2441 1.0245
8.25 1.4051 1.1949 1.277 1.0467
8.5 1.4383 1.2301 1.3103 1.0692
8.75 1.4717 1.2655 1.3438 1.0919
9 1.5053 1.301 1.3776 1.1149
9.25 1.5391 1.3367 1.4117 1.1381
9.5 1.5732 1.3726 1.4461 1.1615
9.75 1.6075 1.4086 1.4807 1.1852
10 1.6419 1.4448 1.5157 1.2092
10.25 1.6766 1.481 1.5509 1.2335
10.5 1.7114 1.5173 1.5865 1.2581
10.75 1.7464 1.5538 1.6224 1.2831
11 1.7816 1.5903 1.6586 1.3083
11.25 1.817 1.6268 1.6951 1.334
11.5 1.8525 1.6634 1.7319 1.36
11.75 1.8882 1.7001 1.7692 1.3864
12 1.924 1.7367 1.8068 1.4132
12.25 1.96 1.7733 1.8447 1.4405
12.5 1.9962 1.81 1.8831 1.4681
12.75 2.0324 1.8466 1.9218 1.4962
13 2.0689 1.8832 1.9609 1.5248
13.25 2.1054 1.9197 2.0004 1.5538
13.5 2.1421 1.9561 2.0402 1.5832
13.75 2.1789 1.9925 2.0804 1.6131
14 2.2158 2.0288 2.1209 1.6434
14.25 2.2529 2.065 2.1618 1.6742
14.5 2.29 2.1011 2.2029 1.7054
14.75 2.3273 2.137 2.2443 1.7371
15 2.3646 2.1728 2.2859 1.7693
15.25 2.4021 2.2084 2.3278 1.8019
15.5 2.4397 2.2438 2.3698 1.8351
15.75 2.4774 2.2791 2.4119 1.8689
16 2.5151 2.3141 2.4542 1.9033
16.25 2.553 2.3489 2.4966 1.9383
16.5 2.5909 2.3835 2.539 1.9741
16.75 2.6289 2.4179 2.5814 2.0107
17 2.667 2.4519 2.6238 2.0481
17.25 2.7051 2.4857 2.6662 2.0864
17.5 2.7434 2.5192 2.7085 2.1258
17.75 2.7817 2.5524 2.7507 2.1662
18 2.82 2.5853 2.7928 2.2078
18.25 2.8585 2.6178 2.8347 2.2506
18.5 2.8969 2.65 2.8765 2.2946
18.75 2.9355 2.6818 2.918 2.3399
19 2.974 2.7132 2.9593 2.3865
19.25 3.0126 2.7442 3.0004 2.4345
19.5 3.0513 2.7747 3.0412 2.4839
19.75 3.0899 2.8049 3.0818 2.5345
20 3.1286 2.8346 3.1221 2.5865
20.25 3.1672 2.8639 3.1621 2.6398
20.5 3.2057 2.8926 3.2018 2.6943
20.75 3.2441 2.9209 3.2412 2.7498
21 3.2824 2.9487 3.2802 2.8064
21.25 3.3205 2.976 3.3189 2.8637
21.5 3.3584 3.0028 3.3572 2.9218
21.75 3.3958 3.029 3.3951 2.9803
22 3.4329 3.0547 3.4324 3.039
22.25 3.4695 3.0799 3.4691 3.0977
22.5 3.5054 3.1044 3.5052 3.1562
22.75 3.5407 3.1285 3.5405 3.2141
23 3.5751 3.1519 3.575 3.2713
23.25 3.6086 3.1748 3.6085 3.3273
23.5 3.641 3.1971 3.641 3.382
23.75 3.6723 3.2188 3.6723 3.435
24 3.7023 3.24 3.7023 3.4862
24.25 3.7311 3.2605 3.7311 3.5353
24.5 3.7583 3.2804 3.7583 3.5821
24.75 3.7841 3.2998 3.7841 3.6265
25 3.8083 3.3186 3.8083 3.6682
25.25 3.8309 3.3368 3.8309 3.7072
25.5 3.8519 3.3544 3.8519 3.7435
25.75 3.8712 3.3714 3.8712 3.7769
26 3.8889 3.3879 3.8889 3.8074
26.25 3.9049 3.4038 3.9049 3.8351
26.5 3.9193 3.4192 3.9193 3.8601
26.75 3.9321 3.434 3.9321 3.8823
27 3.9434 3.4482 3.9434 3.902
27.25 3.9534 3.462 3.9534 3.9191
27.5 3.9619 3.4752 3.9619 3.934
27.75 3.9693 3.4879 3.9693 3.9468
28 3.9755 3.5001 3.9755 3.9576
28.25 3.9807 3.5118 3.9807 3.9666
28.5 3.985 3.523 3.985 3.9741
28.75 3.9885 3.5338 3.9885 3.9801
29 3.9914 3.5441 3.9914 3.985
29.25 3.9936 3.554 3.9936 3.9889
29.5 3.9953 3.5634 3.9953 3.9919
29.75 3.9966 3.5725 3.9966 3.9942
30 3.9976 3.5811 3.9976 3.9959
30.25 3.9984 3.5894 3.9984 3.9972
30.5 3.9989 3.5973 3.9989 3.9981
30.75 3.9993 3.6048 3.9993 3.9987
31 3.9995 3.612 3.9995 3.9992
31.25 3.9997 3.6188 3.9997 3.9995
31.5 3.9998 3.6253 3.9998 3.9997
31.75 3.9999 3.6315 3.9999 3.9998
32 3.9999 3.6374 3.9999 3.9999
32.25 4 3.6431 4 3.9999


==> results/uniform_bounds_32ask.txt <==
snr rate bound bicm_brgc bicm_nbc
0 0.49616 0.24398 0.41267 0.43144
0.25 0.51668 0.265 0.43083 0.44678
0.5 0.53774 0.28661 0.44952 0.46234
0.75 0.55933 0.30882 0.46874 0.47813
1 0.58144 0.33161 0.48849 0.49412
1.25 0.60407 0.355 0.50877 0.51032
1.5 0.62721 0.37896 0.52957 0.52672
1.75 0.65085 0.40351 0.55088 0.5433
2 0.67497 0.42862 0.5727 0.56005
2.25 0.69958 0.4543 0.59503 0.57699
2.5 0.72465 0.48053 0.61786 0.5941
2.75 0.75019 0.5073 0.64118 0.61137
3 0.77617 0.53462 0.66498 0.62882
3.25 0.80258 0.56246 0.68926 0.64644
3.5 0.82942 0.59082 0.71402 0.66422
3.75 0.85668 0.61968 0.73924 0.68219
4 0.88433 0.64904 0.76492 0.70033
4.25 0.91238 0.67888 0.79106 0.71866
4.5 0.94081 0.70918 0.81765 0.73719
4.75 0.96961 0.73994 0.84467 0.7559
5 0.99877 0.77115 0.87213 0.77483
5.25 1.0283 0.80278 0.90002 0.79396
5.5 1.0581 0.83483 0.92833 0.8133
5.75 1.0883 0.86728 0.95705 0.83287
6 1.1188 0.90011 0.98618 0.85266
6.25 1.1496 0.93333 1.0157 0.87268
6.5 1.1807 0.9669 1.0456 0.89292
6.75 1.2121 1.0008 1.0759 0.9134
7 1.2438 1.0351 1.1065 0.9341
7.25 1.2758 1.0696 1.1375 0.95502
7.5 1.308 1.1045 1.1688 0.97618
7.75 1.3405 1.1397 1.2004 0.99755
8 1.3733 1.1751 1.2323 1.0191
8.25 1.4063 1.2109 1.2645 1.0409
8.5 1.4395 1.2468 1.2969 1.0629
8.75 1.473 1.2831 1.3297 1.0852
9 1.5067 1.3195 1.3626 1.1076
9.25 1.5406 1.3562 1.3958 1.1302
9.5 1.5748 1.3931 1.4293 1.1531
9.75 1.6091 1.4301 1.4629 1.1761
10 1.6437 1.4674 1.4968 1.1994
10.25 1.6784 1.5048 1.5309 1.2229
10.5 1.7134 1.5424 1.5652 1.2467
10.75 1.7485 1.5802 1.5997 1.2707
11 1.7838 1.6181 1.6345 1.295
11.25 1.8192 1.6561 1.6695 1.3196
11.5 1.8549 1.6943 1.7048 1.3444
11.75 1.8907 1.7325 1.7403 1.3696
12 1.9267 1.7709 1.776 1.395
12.25 1.9628 1.8094 1.812 1.4208
12.5 1.9991 1.8479 1.8483 1.4469
12.75 2.0355 1.8866 1.8848 1.4733
13 2.072 1.9253 1.9215 1.5
13.25 2.1087 1.9641 1.9585 1.527
13.5 2.1456 2.0029 1.9958 1.5544
13.75 2.1825 2.0418 2.0332 1.582
14 2.2196 2.0807 2.0709 1.6099
14.25 2.2568 2.1197 2.1087 1.6381
14.5 2.2942 2.1587 2.1467 1.6666
14.75 2.3316 2.1977 2.1849 1.6953
15 2.3692 2.2367 2.2233 1.7243
15.25 2.4068 2.2757 2.2618 1.7535
15.5 2.4446 2.3147 2.3005 1.783
15.75 2.4825 2.3537 2.3393 1.8127
16 2.5205 2.3926 2.3783 1.8427
16.25 2.5585 2.4316 2.4175 1.8729
16.5 2.5967 2.4705 2.4569 1.9034
16.75 2.635 2.5093 2.4964 1.9343
17 2.6733 2.5481 2.5362 1.9654
17.25 2.7117 2.5869 2.5762 1.9968
17.5 2.7503 2.6256 2.6164 2.0286
17.75 2.7889 2.6642 2.6569 2.0608
18 2.8275 2.7027 2.6977 2.0934
18.25 2.8663 2.7411 2.7388 2.1264
18.5 2.9051 2.7794 2.7803 2.1597
18.75 2.944 2.8176 2.822 2.1935
19 2.983 2.8557 2.864 2.2277
19.25 3.022 2.8937 2.9064 2.2624
19.5 3.0611 2.9315 2.9491 2.2974
19.75 3.1002 2.9691 2.9921 2.3329
20 3.1395 3.0066 3.0353 2.3688
20.25 3.1787 3.044 3.0789 2.4052
20.5 3.2181 3.0811 3.1226 2.4419
20.75 3.2574 3.1181 3.1666 2.4791
21 3.2969 3.1548 3.2108 2.5167
21.25 3.3364 3.1914 3.2551 2.5548
21.5 3.3759 3.2277 3.2995 2.5934
21.75 3.4155 3.2638 3.3441 2.6325
22 3.4551 3.2996 3.3887 2.6722
22.25 3.4948 3.3352 3.4333 2.7125
22.5 3.5345 3.3705 3.4779 2.7536
22.75 3.5743 3.4055 3.5225 2.7953
23 3.6141 3.4402 3.567 2.838
23.25 3.6539 3.4746 3.6115 2.8815
23.5 3.6938 3.5087 3.6558 2.926
23.75 3.7337 3.5424 3.6999 2.9717
24 3.7737 3.5758 3.7439 3.0184
24.25 3.8136 3.6088 3.7877 3.0664
24.5 3.8536 3.6414 3.8312 3.1156
24.75 3.8936 3.6736 3.8745 3.1661
25 3.9337 3.7054 3.9175 3.218
25.25 3.9737 3.7368 3.9603 3.2713
25.5 4.0138 3.7677 4.0027 3.326
25.75 4.0538 3.7982 4.0448 3.3821
26 4.0938 3.8283 4.0867 3.4395
26.25 4.1338 3.8579 4.1282 3.4983
26.5 4.1737 3.8869 4.1694 3.5583
26.75 4.2135 3.9155 4.2102 3.6195
27 4.2531 3.9436 4.2507 3.6817
27.25 4.2926 3.9711 4.2908 3.7448
27.5 4.3317 3.9981 4.3304 3.8086
27.75 4.3705 4.0246 4.3696 3.8728
28 4.4089 4.0505 4.4083 3.9374
28.25 4.4468 4.0759 4.4464 4.0019
28.5 4.484 4.1006 4.4838 4.0662
28.75 4.5205 4.1249 4.5204 4.1299
29 4.5562 4.1485 4.5561 4.1927
29.25 4.5909 4.1715 4.5909 4.2543
29.5 4.6246 4.194 4.6246 4.3145
29.75 4.6571 4.2159 4.6571 4.373
30 4.6884 4.2371 4.6883 4.4294
30.25 4.7182 4.2578 4.7182 4.4835
30.5 4.7466 4.2779 4.7466 4.5352
30.75 4.7735 4.2974 4.7735 4.5842
31 4.7987 4.3163 4.7987 4.6304
31.25 4.8223 4.3346 4.8223 4.6736
31.5 4.8442 4.3523 4.8442 4.7137
31.75 4.8644 4.3695 4.8644 4.7507
32 4.8828 4.386 4.8828 4.7846
32.25 4.8996 4.402 4.8996 4.8154
32.5 4.9147 4.4175 4.9147 4.8431
32.75 4.9282 4.4324 4.9282 4.8679
33 4.9401 4.4467 4.9401 4.8898
33.25 4.9505 4.4605 4.9505 4.909
33.5 4.9596 4.4738 4.9596 7.9309
33.75 4.9673 4.4866 7.9761 7.9487
34 4.9739 4.4988 7.9857 7.9638
34.25 4.9794 4.5106 7.9937 7.9764
34.5 4.984 4.5219 8.0003 7.9869
34.75 4.9877 4.5327 4.9877 4.9774
35 4.9907 4.5431 4.9907 4.9829
35.25 4.9931 4.553 4.9931 4.9873
35.5 4.9949 4.5625 4.9949 4.9907
35.75 4.9964 4.5716 4.9964 4.9933
36 4.9974 4.5803 4.9974 4.9953
36.25 4.9982 4.5886 4.9982 4.9967
36.5 4.9988 4.5965 4.9988 4.9978
36.75 4.9992 4.6041 4.9992 4.9985
37 4.9995 4.6113 4.9995 4.999
37.25 4.9997 4.6182 4.9997 4.9994
37.5 4.9998 4.6247 4.9998 4.9996
37.75 4.9999 4.631 4.9999 4.9998
38 4.9999 4.6369 4.9999 4.9999
38.25 5 4.6426 5 4.9999


==> results/uniform_bounds_4ask.txt <==
snr rate bound bicm_brgc bicm_nbc
0 0.49487 0.16042 0.44967 0.44209
0.25 0.5152 0.17911 0.46997 0.45824
0.5 0.53604 0.19827 0.4909 0.47469
0.75 0.55739 0.21788 0.51248 0.49143
1 0.57923 0.23794 0.53468 0.50844
1.25 0.60156 0.25843 0.55752 0.52574
1.5 0.62437 0.27935 0.58099 0.54332
1.75 0.64764 0.30068 0.60506 0.56119
2 0.67136 0.32241 0.62974 0.57935
2.25 0.69552 0.34452 0.65501 0.59782
2.5 0.7201 0.36699 0.68085 0.6166
2.75 0.74511 0.3898 0.70725 0.63571
3 0.77051 0.41294 0.73419 0.65518
3.25 0.7963 0.43639 0.76164 0.67503
3.5 0.82246 0.46013 0.78958 0.69527
3.75 0.84899 0.48413 0.81798 0.71596
4 0.87587 0.50837 0.84681 0.73711
4.25 0.90308 0.53283 0.87604 0.75876
4.5 0.93061 0.55748 0.90563 0.78096
4.75 0.95845 0.58231 0.93556 0.80374
5 0.98658 0.60728 0.96579 0.82714
5.25 1.015 0.63237 0.99627 0.85121
5.5 1.0437 0.65756 1.027 0.87599
5.75 1.0726 0.68281 1.0579 0.9015
6 1.1018 0.70811 1.0889 0.9278
6.25 1.1312 0.73342 1.1201 0.9549
6.5 1.1608 0.75872 1.1513 0.98284
6.75 1.1907 0.78399 1.1826 1.0116
7 1.2207 0.80919 1.214 1.0413
7.25 1.2508 0.8343 1.2453 1.0718
7.5 1.2811 0.8593 1.2766 1.1032
7.75 1.3114 0.88416 1.3079 1.1355
8 1.3419 0.90885 1.3391 1.1685
8.25 1.3723 0.93336 1.3702 1.2023
8.5 1.4028 0.95765 1.4012 1.2367
8.75 1.4332 0.9817 1.432 1.2718
9 1.4634 1.0055 1.4626 1.3073
9.25 1.4935 1.029 1.4929 1.3433
9.5 1.5234 1.0522 1.5229 1.3795
9.75 1.5529 1.0751 1.5526 1.4158
10 1.582 1.0977 1.5818 1.452
10.25 1.6106 1.1198 1.6105 1.4881
10.5 1.6386 1.1417 1.6385 1.5237
10.75 1.666 1.1631 1.6659 1.5588
11 1.6926 1.1841 1.6926 1.5932
11.25 1.7183 1.2047 1.7183 1.6267
11.5 1.7432 1.2248 1.7432 1.6592
11.75 1.767 1.2445 1.767 1.6904
12 1.7897 1.2638 1.7897 1.7204
12.25 1.8113 1.2826 1.8113 1.7489
12.5 1.8316 1.3009 1.8316 1.7758
12.75 1.8507 1.3187 1.8507 1.8012
13 1.8685 1.3361 1.8685 1.8248
13.25 1.885 1.353 1.885 1.8468
13.5 1.9002 1.3694 1.9002 1.8669
13.75 1.914 1.3853 1.914 1.8854
14 1.9265 1.4007 1.9265 1.902
14.25 1.9378 1.4156 1.9378 1.917
14.5 1.9478 1.4301 1.9478 1.9303
14.75 1.9566 1.444 1.9566 1.9421
15 1.9643 1.4575 1.9643 1.9524
15.25 1.9709 1.4705 1.9709 1.9612
15.5 1.9766 1.4831 1.9766 1.9688
15.75 1.9814 1.4951 1.9814 1.9752
16 1.9854 1.5068 1.9854 1.9805
16.25 1.9887 1.518 1.9887 1.9849
16.5 1.9914 1.5287 1.9914 1.9885
16.75 1.9935 1.539 1.9935 1.9913
17 1.9952 1.549 1.9952 1.9936
17.25 1.9965 1.5585 1.9965 1.9953
17.5 1.9975 1.5676 1.9975 1.9967
17.75 1.9982 1.5763 1.9982 1.9977
18 1.9988 1.5846 1.9988 1.9984
18.25 1.9992 1.5926 1.9992 1.9989
18.5 1.9995 1.6003 1.9995 1.9993
18.75 1.9997 1.6076 1.9997 1.9995
19 1.9998 1.6145 1.9998 1.9997
19.25 1.9999 1.6212 1.9999 1.9998
19.5 1.9999 1.6275 1.9999 1.9999
19.75 2 1.6335 2 1.9999


==> results/uniform_bounds_64ask.txt <==
snr rate bound bicm_brgc bicm_nbc
0 0.49617 0.24503 0.41222 0.43133
0.25 0.51669 0.26608 0.43034 0.44665
0.5 0.53775 0.28773 0.44901 0.46221
0.75 0.55935 0.30997 0.4682 0.47798
1 0.58146 0.33281 0.48792 0.49397
1.25 0.6041 0.35623 0.50816 0.51016
1.5 0.62724 0.38024 0.52892 0.52654
1.75 0.65088 0.40482 0.5502 0.5431
2 0.67501 0.42998 0.57198 0.55985
2.25 0.69962 0.45571 0.59427 0.57677
2.5 0.7247 0.48199 0.61705 0.59386
2.75 0.75024 0.50883 0.64032 0.61111
3 0.77622 0.5362 0.66407 0.62854
3.25 0.80264 0.5641 0.6883 0.64614
3.5 0.82949 0.59253 0.71299 0.6639
3.75 0.85675 0.62146 0.73815 0.68184
4 0.88441 0.65089 0.76377 0.69996
4.25 0.91247 0.68081 0.78984 0.71826
4.5 0.94091 0.71119 0.81635 0.73674
4.75 0.96972 0.74204 0.8433 0.75543
5 0.99888 0.77334 0.87067 0.77431
5.25 1.0284 0.80507 0.89847 0.7934
5.5 1.0583 0.83722 0.92669 0.8127
5.75 1.0884 0.86978 0.95531 0.83221
6 1.119 0.90274 0.98433 0.85195
6.25 1.1498 0.93607 1.0137 0.87191
6.5 1.1809 0.96978 1.0435 0.89209
6.75 1.2123 1.0038 1.0737 0.9125
7 1.244 1.0382 1.1042 0.93313
7.25 1.276 1.073 1.135 0.95397
7.5 1.3083 1.108 1.1661 0.97504
7.75 1.3408 1.1434 1.1976 0.99632
8 1.3736 1.179 1.2293 1.0178
8.25 1.4066 1.2149 1.2613 1.0395
8.5 1.4398 1.2511 1.2936 1.0614
8.75 1.4733 1.2875 1.3261 1.0835
9 1.5071 1.3242 1.3589 1.1058
9.25 1.541 1.3611 1.3919 1.1283
9.5 1.5752 1.3983 1.4251 1.151
9.75 1.6095 1.4356 1.4585 1.1739
10 1.6441 1.4732 1.4921 1.197
10.25 1.6789 1.5109 1.5259 1.2204
10.5 1.7138 1.5488 1.5599 1.2439
10.75 1.749 1.5869 1.5941 1.2677
11 1.7843 1.6252 1.6285 1.2918
11.25 1.8198 1.6636 1.6632 1.3161
11.5 1.8555 1.7022 1.6981 1.3407
11.75 1.8913 1.7409 1.7331 1.3655
12 1.9273 1.7797 1.7684 1.3907
12.25 1.9635 1.8187 1.804 1.4161
12.5 1.9998 1.8578 1.8397 1.4418
12.75 2.0362 1.8969 1.8757 1.4678
13 2.0728 1.9362 1.9119 1.4941
13.25 2.1095 1.9756 1.9483 1.5207
13.5 2.1464 2.0151 1.9848 1.5476
13.75 2.1834 2.0547 2.0216 1.5747
14 2.2205 2.0943 2.0585 1.6021
14.25 2.2578 2.134 2.0956 1.6297
14.5 2.2952 2.1738 2.1328 1.6575
14.75 2.3327 2.2137 2.1702 1.6856
15 2.3703 2.2536 2.2077 1.7139
15.25 2.408 2.2935 2.2452 1.7424
15.5 2.4458 2.3335 2.2829 1.7711
15.75 2.4837 2.3736 2.3207 1.7999
16 2.5217 2.4137 2.3585 1.829
16.25 2.5599 2.4538 2.3965 1.8583
16.5 2.5981 2.4939 2.4346 1.8877
16.75 2.6364 2.5341 2.4727 1.9174
17 2.6748 2.5743 2.511 1.9474
17.25 2.7133 2.6145 2.5494 1.9775
17.5 2.7519 2.6548 2.588 2.0079
17.75 2.7905 2.695 2.6267 2.0386
18 2.8293 2.7353 2.6655 2.0695
18.25 2.8681 2.7755 2.7046 2.1007
18.5 2.907 2.8158 2.7438 2.1322
18.75 2.9459 2.856 2.7832 2.1639
19 2.985 2.8962 2.8227 2.196
19.25 3.0241 2.9364 2.8624 2.2283
19.5 3.0632 2.9766 2.9023 2.2609
19.75 3.1025 3.0168 2.9424 2.2938
20 3.1418 3.0569 2.9826 2.3269
20.25 3.1812 3.097 3.0229 2.3602
20.5 3.2206 3.1371 3.0633 2.3937
20.75 3.2601 3.1771 3.1039 2.4275
21 3.2996 3.2171 3.1445 2.4615
21.25 3.3392 3.257 3.1853 2.4956
21.5 3.3788 3.2969 3.2261 2.53
21.75 3.4185 3.3367 3.2671 2.5645
22 3.4583 3.3765 3.3081 2.5993
22.25 3.4981 3.4162 3.3492 2.6342
22.5 3.5379 3.4558 3.3905 2.6694
22.75 3.5778 3.4953 3.4319 2.7048
23 3.6177 3.5347 3.4734 2.7404
23.25 3.6577 3.5741 3.5152 2.7763
23.5 3.6977 3.6133 3.5571 2.8125
23.75 3.7378 3.6524 3.5993 2.849
24 3.7779 3.6915 3.6417 2.8859
24.25 3.818 3.7304 3.6844 2.9231
24.5 3.8582 3.7691 3.7273 2.9607
24.75 3.8984 3.8078 3.7706 2.9986
25 3.9386 3.8463 3.8141 3.037
25.25 3.9789 3.8846 3.8579 3.0757
25.5 4.0192 3.9228 3.902 3.1147
25.75 4.0595 3.9608 3.9464 3.1542
26 4.0999 3.9986 3.991 3.1941
26.25 4.1403 4.0363 4.0358 3.2343
26.5 4.1807 4.0737 4.0809 3.2749
26.75 4.2212 4.111 4.1262 3.3159
27 4.2616 4.148 4.1716 3.3573
27.25 4.3022 4.1848 4.2172 3.3991
27.5 4.3427 4.2214 4.2629 3.4414
27.75 4.3832 4.2577 4.3086 3.4841
28 4.4238 4.2937 4.3544 3.5274
28.25 4.4644 4.3295 4.4001 3.5713
28.5 4.505 4.365 4.4459 3.6158
28.75 4.5457 4.4002 4.4915 3.661
29 4.5863 4.4351 4.5371 3.7071
29.25 4.627 4.4696 4.5826 3.7541
29.5 4.6677 4.5039 4.6279 3.802
29.75 4.7084 4.5378 4.673 3.851
30 4.7492 4.5713 4.718 3.901
30.25 4.7899 4.6044 4.7627 3.9523
30.5 4.8307 4.6372 4.8071 4.0049
30.75 4.8714 4.6695 4.8513 4.0588
31 4.9122 4.7015 4.8952 4.114
31.25 4.953 4.733 4.9388 4.1706
31.5 4.9937 4.7641 4.9821 4.2286
31.75 5.0345 4.7947 5.025 4.2881
32 5.0752 4.8248 5.0676 4.3489
32.25 5.1159 4.8545 5.1099 4.411
32.5 5.1564 4.8837 5.1518 4.4745
32.75 5.1969 4.9124 5.1934 4.5391
33 5.2372 4.9405 5.2346 4.6047
33.25 5.2773 4.9682 5.2754 4.6713
33.5 5.3171 4.9953 5.3158 4.7386
33.75 5.3566 5.0218 5.3557 8.0236
34 5.3957 5.0479 8.6308 8.1102
34.25 5.4342 5.0733 8.6879 8.1967
34.5 5.4721 5.0982 5.4718 8.2825
34.75 5.5093 5.1225 5.5091 5.0775
35 5.5456 5.1462 5.5455 5.1438
35.25 5.581 5.1693 5.581 5.2088
35.5 5.6154 5.1918 5.6153 5.2724
35.75 5.6485 5.2138 5.6485 5.3341
36 5.6804 5.2351 5.6804 5.3938
36.25 5.7108 5.2559 5.7108 5.451
36.5 5.7398 5.276 5.7398 5.5057
36.75 5.7673 5.2956 5.7673 5.5575
37 5.7931 5.3146 5.7931 5.6064
37.25 5.8172 5.3329 5.8172 5.6522
37.5 5.8396 5.3507 5.8396 5.6947
37.75 5.8603 5.3679 5.8603 5.734
38 5.8792 5.3846 5.8792 5.77
38.25 5.8964 5.4006 5.8964 5.8027
38.5 5.9119 5.4161 5.9119 5.8322
38.75 5.9258 5.4311 5.9258 5.8586
39 5.938 5.4454 5.938 5.8819
39.25 5.9488 5.4593 9.4479 9.4016
39.5 5.9581 5.4726 9.4617 12.929
39.75 5.9661 5.4855 9.4735 12.951
40 5.9729 5.4978 9.4835 12.971


==> results/uniform_bounds_8ask.txt <==
snr rate bound bicm_brgc bicm_nbc
0 0.49589 0.22319 0.42171 0.43382
0.25 0.51637 0.2436 0.44041 0.44934
0.5 0.53738 0.26457 0.45967 0.46509
0.75 0.55892 0.2861 0.4795 0.48109
1 0.58098 0.30818 0.4999 0.49731
1.25 0.60355 0.33081 0.52086 0.51375
1.5 0.62662 0.35397 0.54237 0.5304
1.75 0.65018 0.37766 0.56445 0.54725
2 0.67422 0.40188 0.58709 0.56431
2.25 0.69874 0.4266 0.61027 0.58157
2.5 0.72371 0.45183 0.63401 0.59903
2.75 0.74914 0.47754 0.65829 0.61669
3 0.775 0.50373 0.68311 0.63455
3.25 0.80129 0.53039 0.70848 0.65262
3.5 0.828 0.55749 0.73439 0.6709
3.75 0.8551 0.58502 0.76083 0.68941
4 0.88261 0.61297 0.78782 0.70814
4.25 0.91049 0.64133 0.81533 0.72711
4.5 0.93874 0.67006 0.84339 0.74634
4.75 0.96735 0.69917 0.87198 0.76583
5 0.99631 0.72862 0.9011 0.78559
5.25 1.0256 0.7584 0.93076 0.80563
5.5 1.0552 0.7885 0.96095 0.82597
5.75 1.0852 0.81889 0.99167 0.84662
6 1.1154 0.84955 1.0229 0.86759
6.25 1.146 0.88046 1.0547 0.88887
6.5 1.1768 0.91161 1.0869 0.91049
6.75 1.2079 0.94297 1.1197 0.93245
7 1.2393 0.97453 1.153 0.95476
7.25 1.271 1.0063 1.1867 0.97741
7.5 1.3029 1.0381 1.221 1.0004
7.75 1.335 1.0701 1.2556 1.0238
8 1.3674 1.1023 1.2907 1.0476
8.25 1.4001 1.1345 1.3262 1.0717
8.5 1.4329 1.1668 1.3621 1.0962
8.75 1.466 1.1991 1.3984 1.1212
9 1.4992 1.2314 1.435 1.1466
9.25 1.5327 1.2638 1.4719 1.1725
9.5 1.5664 1.2961 1.5091 1.1989
9.75 1.6002 1.3284 1.5466 1.2258
10 1.6343 1.3607 1.5843 1.2533
10.25 1.6685 1.3929 1.6221 1.2815
10.5 1.7029 1.4249 1.6602 1.3104
10.75 1.7374 1.4569 1.6983 1.3401
11 1.7721 1.4887 1.7366 1.3705
11.25 1.8069 1.5203 1.7749 1.4019
11.5 1.8419 1.5518 1.8133 1.4342
11.75 1.877 1.5831 1.8516 1.4675
12 1.9123 1.6141 1.8899 1.5019
12.25 1.9476 1.6449 1.9282 1.5374
12.5 1.9831 1.6754 1.9664 1.574
12.75 2.0187 1.7057 2.0045 1.6118
13 2.0544 1.7356 2.0424 1.6508
13.25 2.0901 1.7652 2.0802 1.6911
13.5 2.1259 1.7945 2.1178 1.7325
13.75 2.1618 1.8235 2.1552 1.7752
14 2.1976 1.852 2.1925 1.8191
14.25 2.2335 1.8802 2.2295 1.864
14.5 2.2693 1.9079 2.2662 1.91
14.75 2.3051 1.9353 2.3028 1.957
15 2.3407 1.9621 2.339 2.0048
15.25 2.3762 1.9886 2.3749 2.0534
15.5 2.4113 2.0145 2.4105 2.1024
15.75 2.4462 2.04 2.4456 2.1519
16 2.4806 2.065 2.4802 2.2015
16.25 2.5146 2.0895 2.5143 2.2511
16.5 2.548 2.1134 2.5478 2.3004
16.75 2.5806 2.1369 2.5805 2.3492
17 2.6125 2.1598 2.6124 2.3972
17.25 2.6435 2.1821 2.6434 2.4443
17.5 2.6735 2.204 2.6734 2.4902
17.75 2.7023 2.2252 2.7023 2.5346
18 2.73 2.2459 2.73 2.5774
18.25 2.7565 2.2661 2.7565 2.6184
18.5 2.7815 2.2856 2.7815 2.6574
18.75 2.8052 2.3047 2.8052 2.6943
19 2.8274 2.3231 2.8274 2.729
19.25 2.848 2.341 2.848 2.7614
19.5 2.8671 2.3583 2.8671 2.7913
19.75 2.8847 2.3751 2.8847 2.8189
20 2.9007 2.3913 2.9007 2.844
20.25 2.9152 2.407 2.9152 2.8668
20.5 2.9282 2.4221 2.9282 2.8872
20.75 2.9398 2.4367 2.9398 2.9054
21 2.95 2.4508 2.95 2.9214
21.25 2.9589 2.4644 2.9589 2.9354
21.5 2.9666 2.4774 2.9666 2.9475
21.75 2.9731 2.49 2.9731 2.9578
22 2.9786 2.502 2.9786 2.9664
22.25 2.9833 2.5136 2.9833 2.9737
22.5 2.987 2.5247 2.987 2.9796
22.75 2.9901 2.5354 2.9901 2.9845
23 2.9926 2.5456 2.9926 2.9883
23.25 2.9945 2.5554 2.9945 2.9914
23.5 2.996 2.5647 2.996 2.9937
23.75 2.9972 2.5737 2.9972 2.9955
24 2.998 2.5822 2.998 2.9969
24.25 2.9986 2.5904 2.9986 2.9979
24.5 2.9991 2.5982 2.9991 2.9986
24.75 2.9994 2.6057 2.9994 2.9991
25 2.9996 2.6128 2.9996 2.9994
25.25 2.9998 2.6196 2.9998 2.9996
25.5 2.9999 2.6261 2.9999 2.9998
25.75 2.9999 2.6322 2.9999 2.9999
26 2.9999 2.6381 2.9999 2.9999
26.25 3 2.6437 3 3

